Emergent Charging Coordination in Electric Delivery Fleets

In electric delivery fleets, mid-shift charging is non-trivial: each vehicle must decide when, where and how much to charge to finish on time with battery above a safety floor. The choices are coupled: queues build where too many vehicles pick the same station. Prior work resolves this coupling with central dispatching, precomputed schedules or reservations, machinery that charging infrastructure rarely supports. Instead, we use a family of learning agents under purely local control: every vehicle runs the same policy, deciding alone from its time budgets and broadcast station occupancies, leading to emergent coordination without central control or messaging. We validate this paradigm in simulation on real OpenStreetMap networks of twenty cities, each with a frozen scenario calibrated by an omniscient Oracle (99.5% of shifts completed on time), whereas a naive greedy rule (nearest station on low battery) completes just 73%. Agents trained with neuroevolution (NEAT) and policy gradients (PPO) on four cities and deployed zero-shot across all twenty, sixteen never seen in training, complete 96.8% and 98.6% of shifts, with the policy-gradient controllers proving more robust when demand or vehicle characteristics drift beyond the trained regime. In contrast, tuned threshold heuristics that read vehicle urgency alone fall short in contended cities (~80%). Through training, these learning agents rediscover partial charging and short opportunistic sessions, and route around busy stations, cutting per-session queue waits from about 45 minutes to under 2. In summary, this coordination paradigm balances local urgency against public occupancy, reaching near-Oracle performance at minimal implementation cost.

==> data_routing_la_cal.csv <==
d_euc_center,circuity_mean,circuity_std,speed_mean,speed_std,n
0.1126,1.0000,0.1000,20.0000,5.0000,0
0.1429,1.0000,0.1000,20.0000,5.0000,0
0.1814,1.0000,0.1000,20.0000,5.0000,0
0.2302,1.0000,0.1000,20.0000,5.0000,0
0.2921,1.0000,0.1000,20.0000,5.0000,0
0.3707,1.0000,0.1000,20.0000,5.0000,0
0.4703,1.0000,0.1000,20.0000,5.0000,0
0.5968,1.0000,0.1000,20.0000,5.0000,0
0.7574,1.0000,0.1000,20.0000,5.0000,0
0.9611,1.0000,0.1000,20.0000,5.0000,0
1.2196,1.4633,0.2790,53.0203,2.9000,5
1.5476,1.4301,0.2864,51.2131,4.2560,8
1.9638,1.5824,0.4828,54.7303,4.9810,17
2.4920,1.2631,0.1933,54.2231,4.1665,21
3.1623,1.5288,0.5236,57.3781,8.0453,33
4.0128,1.3310,0.2073,59.3356,7.0219,60
5.0921,1.3099,0.1886,62.2038,8.2131,78
6.4617,1.3002,0.1686,63.1923,8.9540,132
8.1996,1.2552,0.1292,65.7732,8.3041,197
10.4050,1.2433,0.1560,67.4553,8.6999,297
13.2035,1.2388,0.1552,70.6706,9.0758,436
16.7547,1.2074,0.1351,73.8767,9.0291,619
21.2611,1.1931,0.1171,76.5834,8.5485,855
26.9795,1.1773,0.1047,80.0308,7.7924,1136
34.2360,1.1739,0.1162,83.2748,7.2659,1373
43.4441,1.1922,0.1864,85.8296,6.6129,1476
55.1289,1.2630,0.2266,87.3203,7.0270,1512
69.9564,1.3114,0.1973,87.5710,7.2855,1125
88.7720,1.3230,0.1307,87.1563,6.5656,609


==> data_routing_la_fit.csv <==
d_road_actual,d_road_pred,t_travel_actual,t_travel_pred
43.6882,47.6110,0.5008,0.5547
22.2470,22.3852,0.2988,0.3030
18.7284,21.4870,0.2047,0.2908
25.7215,26.2810,0.3500,0.3432
84.4690,75.1390,0.9163,0.8605
50.0194,55.0241,0.5581,0.6411
50.6465,52.4797,0.5483,0.6114
105.9546,95.3466,1.0956,1.0888
16.1458,17.3819,0.2427,0.2460
34.0917,34.7057,0.4306,0.4337
49.0050,44.5665,0.6029,0.5352
46.8286,46.6910,0.5374,0.5440
95.7921,88.9950,1.0019,1.0163
63.0128,58.3327,0.7021,0.6796
85.0213,92.9329,0.9820,1.0612
51.4881,52.8366,0.5364,0.6156
37.5165,37.1011,0.4450,0.4455
36.8201,37.8263,0.5321,0.4542
37.4930,39.5727,0.4470,0.4752
82.0001,82.8388,0.9390,0.9460
104.3004,99.9394,1.0896,1.1412
69.5722,76.1372,0.8096,0.8719
44.8105,46.2582,0.5359,0.5390
19.9901,21.2043,0.2304,0.2870
20.4219,21.5012,0.2338,0.2910
33.3087,32.4039,0.4689,0.4049
60.4700,41.0182,0.9613,0.4926
103.3077,100.5815,1.1937,1.1486
5.8607,7.0265,0.1065,0.1130
57.9316,54.4917,0.7540,0.6349
50.0708,49.6959,0.6126,0.5790
72.7914,90.5293,0.7374,1.0338
81.8248,86.1322,0.8422,0.9836
112.7540,87.7020,1.5246,1.0015
5.9976,5.5996,0.0988,0.0944
19.1272,19.0211,0.2555,0.2575
72.4532,76.9190,0.8241,0.8809
103.2264,101.6484,1.2897,1.1608
98.9263,94.1271,0.9935,1.0749
56.2925,61.9959,0.6432,0.7100
70.5697,72.8215,0.8261,0.8340
117.0518,113.9222,1.3859,1.3071
32.2144,32.0274,0.4468,0.4002
77.0406,71.4472,0.9201,0.8182
17.1056,18.2658,0.2495,0.2585
29.1281,28.1660,0.3799,0.3678
1.4031,0.8982,0.0248,0.0449
38.9196,40.7579,0.5201,0.4894
53.5977,56.1574,0.5689,0.6543
19.6470,20.4160,0.2957,0.2764
41.7030,40.2759,0.5470,0.4837
3.0006,3.2405,0.0487,0.0592
15.1531,11.5157,0.3035,0.1707
78.3084,72.3388,0.8618,0.8284
35.0337,35.8526,0.4592,0.4305
74.2132,49.1572,0.9387,0.5727
69.6245,74.4248,0.8358,0.8523
50.5175,53.8724,0.6787,0.6277
120.7588,118.5659,1.3723,1.3604
117.2482,112.2231,1.4303,1.2876
26.0398,26.7025,0.3047,0.3487
37.1945,38.8687,0.4457,0.4668
56.2005,62.0018,0.7112,0.7101
30.7595,32.1075,0.3521,0.4012
39.6087,37.2592,0.5642,0.4474
100.9786,91.6614,1.3301,1.0467
40.7336,43.8572,0.5103,0.5267
69.6556,75.2002,0.8199,0.8612
44.0927,44.8670,0.5560,0.5388
21.2146,21.1031,0.3070,0.2857
53.1069,54.9562,0.6186,0.6403
127.2013,128.8475,1.4175,1.4784
53.9113,54.6064,0.5592,0.6362
31.4638,31.0921,0.3937,0.3885
24.4957,23.8241,0.4352,0.3111
24.2809,26.1115,0.2914,0.3410
35.6953,36.9045,0.4277,0.4432
93.0022,90.2552,1.1502,1.0307
96.9924,75.4064,1.2729,0.8636
51.6109,53.0556,0.5785,0.6182
16.2913,15.5130,0.2089,0.2195
39.9789,37.6748,0.5040,0.4524
37.6199,37.1983,0.4652,0.4467
31.1177,31.1101,0.3968,0.3887
30.9269,30.2080,0.4303,0.3775
28.3349,31.1293,0.3608,0.3890
43.7963,46.3842,0.4714,0.5404
40.8842,44.0823,0.4934,0.5294
63.4020,69.9523,0.7101,0.8011
9.7068,9.2317,0.1382,0.1404
54.2644,53.4917,0.6049,0.6232
58.2507,62.4100,0.7410,0.7147
56.1688,64.0577,0.6048,0.7336
54.1441,58.1050,0.6165,0.6770
26.1355,29.0579,0.3116,0.3631
4.3493,5.1906,0.0828,0.0905
116.3404,118.3669,1.3683,1.3581
52.0230,55.1987,0.5688,0.6431
40.6618,43.7701,0.4485,0.5256
75.5181,87.7572,0.8798,1.0021
52.7583,52.3721,0.6136,0.6102
111.1935,83.4875,1.4421,0.9534
20.0722,21.6584,0.3397,0.2932
88.8997,88.9380,0.9523,1.0156
3.5714,4.4039,0.0578,0.0768
116.9745,98.9856,1.4707,1.1303
48.9144,53.8678,0.5859,0.6276
8.5669,9.6866,0.1445,0.1473
51.9733,49.0930,0.6259,0.5720
52.1600,55.9262,0.5867,0.6516
114.6674,115.1447,1.4058,1.3211
75.8979,73.4226,0.8500,0.8408
37.7027,37.2608,0.4925,0.4474
11.4626,11.8300,0.1742,0.1754
97.8629,117.1778,1.0125,1.3445
71.2455,71.4486,0.7573,0.8182
21.5345,23.2160,0.2815,0.3031
23.1109,24.3187,0.2691,0.3175
49.0609,51.9564,0.5300,0.6053
41.8883,39.3641,0.5810,0.4727
114.1067,117.1503,1.3618,1.3441
132.0175,77.7154,1.7817,0.8900
44.5810,48.4707,0.5839,0.5647
50.6704,51.1215,0.5981,0.5956
24.6511,23.7808,0.3885,0.3105
84.8834,87.8180,0.9829,1.0028
30.2739,30.5923,0.3685,0.3823
89.7959,81.9095,1.0145,0.9353
29.8445,29.5764,0.4598,0.3696
13.9366,14.5416,0.2372,0.2156
38.9371,42.1027,0.4867,0.5056
88.8431,99.2451,0.9283,1.1333
11.6847,11.8252,0.1952,0.1753
22.3402,23.6324,0.3289,0.3086
43.4805,48.9384,0.4781,0.5702
58.7620,50.0777,0.6705,0.5835
107.5392,100.6109,1.1012,1.1489
75.8625,87.6790,0.8549,1.0012
77.1118,54.3630,1.0633,0.6334
26.9176,25.8870,0.3576,0.3380
30.4596,30.7039,0.4507,0.3837
53.9287,57.5210,0.5965,0.6702
87.8739,72.4322,0.9107,0.8295
18.3122,18.2386,0.2780,0.2469
25.5106,26.3434,0.3631,0.3440
48.8571,49.8737,0.5805,0.5811
52.0762,46.3888,0.5505,0.5405
40.6870,36.7660,0.5457,0.4415
26.5141,25.4876,0.3244,0.3328
53.7258,53.1607,0.6662,0.6194
40.6162,37.4932,0.5469,0.4502
21.6084,22.2033,0.2864,0.3005
56.4321,57.5077,0.6161,0.6700
29.5604,32.7641,0.3763,0.4094
23.9341,22.5557,0.3328,0.2945
5.7990,5.6831,0.0917,0.0958
45.3962,46.9161,0.5038,0.5466
40.8898,44.0915,0.5431,0.5295
30.8021,33.6585,0.3696,0.4206
13.4719,13.8931,0.2217,0.2060
6.4162,7.7824,0.1039,0.1232
11.3910,10.5230,0.1929,0.1600
27.4728,28.2351,0.3391,0.3528
32.4273,32.1788,0.4135,0.4021
56.6282,56.5323,0.6967,0.6587
19.0335,20.6840,0.2343,0.2800
13.4079,12.5486,0.2016,0.1860
36.2689,36.0549,0.4089,0.4330
83.0074,97.6327,0.9065,1.1149
29.6662,31.4395,0.4040,0.3928
43.2488,43.7366,0.4905,0.5252
21.8622,20.3940,0.2701,0.2761
42.5851,42.5621,0.4623,0.5111
44.1802,42.9593,0.5151,0.5159
23.3023,24.6606,0.3265,0.3220
77.1556,84.3613,0.9552,0.9633
49.0365,52.9722,0.6588,0.6172
28.0782,32.3597,0.3915,0.4043
23.5602,22.1422,0.3113,0.2997
48.3980,54.3077,0.5230,0.6327
58.6843,64.7082,0.7275,0.7410
37.4815,39.4406,0.5199,0.4736
51.6967,51.8863,0.6403,0.6045
40.0758,29.3113,0.4777,0.3663
13.0562,12.9954,0.1902,0.1927
20.9911,21.8667,0.3070,0.2960
117.7488,101.6012,1.5274,1.1602
20.6639,23.9413,0.2892,0.3126
44.7351,44.8341,0.5279,0.5384
33.7130,36.9789,0.3808,0.4441
119.6774,91.1426,1.5144,1.0408
76.3790,90.8592,0.7686,1.0375
51.1584,57.5914,0.5810,0.6710
64.0112,69.9902,0.6831,0.8015
83.3310,81.5021,0.8562,0.9307
35.9449,34.6777,0.4831,0.4333
37.9240,37.1733,0.4309,0.4464
20.2138,19.7096,0.2572,0.2668
8.7619,10.4465,0.1180,0.1588
18.5419,18.5220,0.2913,0.2507
34.4789,36.9949,0.4608,0.4443
23.8513,24.1336,0.2947,0.3151
27.5029,26.6260,0.3122,0.3477
31.2136,33.0396,0.4353,0.4128
21.8293,23.9849,0.2631,0.3132
73.0093,77.7504,0.8410,0.8904
56.0663,56.6246,0.6299,0.6597
63.4752,54.4456,0.6886,0.6343
4.4796,4.8617,0.0895,0.0819
51.6813,55.3111,0.6075,0.6444
18.5466,18.8776,0.2269,0.2555
19.8548,21.6299,0.3107,0.2928
93.6002,112.2283,0.9957,1.2877
51.1778,54.5055,0.6327,0.6350
96.0239,83.0859,1.0952,0.9488
22.1519,21.0796,0.3119,0.2853
26.3185,27.6693,0.4107,0.3613
104.8966,91.9165,1.3824,1.0496
32.2843,29.1406,0.4561,0.3641
8.1629,9.2146,0.1265,0.1458
33.9283,35.2914,0.4124,0.4410
27.8092,28.0498,0.2968,0.3663
55.7490,63.4650,0.6146,0.7268
36.8604,33.7598,0.4162,0.4218
116.5436,118.0785,1.4603,1.3548
29.0266,30.4222,0.4020,0.3801
17.2398,18.6012,0.2009,0.2518
73.9677,88.1317,0.7816,1.0064
31.8229,33.2955,0.3858,0.4160
21.2196,21.3836,0.2693,0.2894
21.1452,20.3217,0.3282,0.2751
81.6792,92.7034,0.9073,1.0586
113.9006,110.2338,1.3262,1.2648
46.4169,46.3218,0.5463,0.5397
35.6220,36.9740,0.4413,0.4440
6.9649,8.0187,0.1109,0.1269
28.6314,28.2886,0.3576,0.3535
80.5373,74.0535,0.8365,0.8481
8.0309,8.9342,0.1462,0.1414
27.7881,27.6309,0.4166,0.3608
13.4204,13.4173,0.1636,0.1989
123.7991,128.5244,1.5286,1.4746
100.4134,104.6918,1.1429,1.2012
45.1798,44.4384,0.5229,0.5336
39.5091,41.4629,0.4743,0.4979
77.5950,76.8655,0.9983,0.8803
27.4957,24.0725,0.3650,0.3143
110.2853,107.5341,1.1398,1.2338
16.7061,18.4760,0.2571,0.2501
108.7778,105.2461,1.2294,1.2076
19.9389,20.2487,0.2936,0.2741
68.3573,75.2780,0.7527,0.8621
24.8169,26.7785,0.2995,0.3497
12.6250,11.4325,0.2005,0.1738
52.1046,50.4400,0.6979,0.5877
127.2677,116.0261,1.5897,1.3312
3.0557,3.0000,0.0442,0.0553
90.3999,82.0252,0.9214,0.9367
80.7349,72.3538,1.0052,0.8286
97.6258,65.9997,1.3996,0.7558
3.4517,4.3995,0.0567,0.0767
44.7717,48.1410,0.5461,0.5609
51.0442,55.3539,0.5960,0.6449
78.0986,86.6357,0.9182,0.9893
6.1057,6.9136,0.1149,0.1111
17.2235,18.3841,0.3213,0.2488
20.8257,21.3897,0.2841,0.2895
33.5536,36.5365,0.4327,0.4387
110.1179,104.7341,1.3220,1.2017
22.8080,25.8382,0.2687,0.3374
47.9293,47.5260,0.5261,0.5537
61.7700,69.3565,0.7761,0.7943
37.1889,38.3659,0.4027,0.4607
48.3560,52.7173,0.5951,0.6142
15.2981,17.0664,0.2160,0.2415
68.8093,48.2521,0.8578,0.5622
10.1558,10.6156,0.1486,0.1614
48.4964,55.6965,0.4788,0.6489
6.2976,6.9122,0.1108,0.1111
89.6256,103.2154,0.9531,1.1786
38.6078,39.6310,0.5302,0.4759
21.4839,22.7633,0.3001,0.2972
39.7370,42.3525,0.4460,0.5086
83.4826,99.8307,0.8366,1.1400
69.6161,84.7626,0.7101,0.9679
19.9459,20.0541,0.2708,0.2715
124.5592,94.9644,1.6094,1.0844
27.2693,24.4441,0.3480,0.3192
97.9849,118.2881,1.0259,1.3572
132.9624,131.2214,1.6653,1.5056
52.4021,58.2826,0.7264,0.6791
134.4677,118.9480,1.7071,1.3648
40.0003,42.5795,0.5139,0.5113
41.3510,43.3360,0.4678,0.5204
61.2630,70.9333,0.7301,0.8123
43.8184,46.8805,0.5094,0.5462
50.8638,53.1797,0.5146,0.6196
42.2575,42.3432,0.4758,0.5085
22.2958,23.8237,0.2557,0.3111
3.5413,3.1755,0.0708,0.0586


==> data_routing_madrid_cal.csv <==
d_euc_center,circuity_mean,circuity_std,speed_mean,speed_std,n
0.1126,1.0000,0.1000,20.0000,5.0000,0
0.1429,1.0000,0.1000,20.0000,5.0000,0
0.1814,1.0000,0.1000,20.0000,5.0000,0
0.2302,1.0000,0.1000,20.0000,5.0000,0
0.2921,1.0000,0.1000,20.0000,5.0000,0
0.3707,1.0000,0.1000,20.0000,5.0000,0
0.4703,1.9836,0.5925,42.2275,4.4789,5
0.5968,1.9836,0.5925,42.2275,4.4789,0
0.7574,1.8623,1.0584,40.4552,6.7758,8
0.9611,1.6779,0.5558,39.7686,2.3264,10
1.2196,1.6556,0.2466,39.5816,3.5342,10
1.5476,1.4361,0.2149,41.3775,4.5865,25
1.9638,1.6180,1.0162,42.7444,6.4845,21
2.4920,1.4752,0.4317,42.2618,6.0103,37
3.1623,1.4288,0.4290,46.0484,5.7301,39
4.0128,1.4462,0.3518,48.4388,6.8609,76
5.0921,1.4005,0.3310,50.6758,8.4771,121
6.4617,1.3869,0.2519,53.2963,8.1310,183
8.1996,1.3435,0.2000,56.1392,8.1980,312
10.4050,1.2971,0.1801,59.3618,8.7155,407
13.2035,1.2842,0.1696,61.0400,8.5145,541
16.7547,1.2580,0.1328,64.9624,9.0377,801
21.2611,1.2546,0.1387,68.9258,9.2990,1009
26.9795,1.2362,0.1286,72.0797,10.0792,1237
34.2360,1.2371,0.1139,74.4311,9.4663,1488
43.4441,1.2381,0.1085,76.3406,9.5834,1664
55.1289,1.2286,0.0887,78.3594,10.2349,1167
69.9564,1.2287,0.0829,79.4556,10.3297,644
88.7720,1.2167,0.0767,78.8929,8.9886,185


==> data_routing_madrid_fit.csv <==
d_road_actual,d_road_pred,t_travel_actual,t_travel_pred
33.7458,34.2607,0.4520,0.4753
38.4760,37.7757,0.4149,0.5075
42.2112,42.1444,0.5881,0.5662
41.6632,45.7932,0.5679,0.6152
44.4142,43.2472,0.5272,0.5810
30.4764,31.6169,0.4475,0.4386
59.4903,59.2117,0.9149,0.7756
29.0092,29.5512,0.3626,0.4287
45.6074,49.3444,0.6808,0.6464
35.8308,34.9288,0.4080,0.4846
75.1834,77.4337,0.8110,0.9746
9.9873,12.0007,0.2265,0.2138
32.4507,34.3476,0.4210,0.4765
44.8184,43.6517,0.8542,0.5865
79.8029,84.0125,1.1018,1.0574
3.7982,4.6141,0.0840,0.1002
39.7460,36.4422,0.5337,0.5056
7.5691,8.5749,0.1606,0.1609
1.4637,2.1689,0.0420,0.0548
25.3744,26.3060,0.3370,0.3817
28.8813,30.5489,0.3611,0.4238
43.0768,45.3913,0.4933,0.6098
44.8509,48.0228,0.6330,0.6291
19.4213,20.1462,0.2971,0.3101
87.2541,88.1250,1.0541,1.1091
61.1240,60.0357,0.7870,0.7864
30.9906,34.5566,0.3480,0.4794
33.0371,35.9385,0.4561,0.4986
11.2109,12.0782,0.2178,0.2035
56.5722,48.4717,0.6088,0.6349
36.2486,36.7022,0.4491,0.5092
30.7744,27.0484,0.4715,0.3924
59.9850,61.0741,0.7277,0.7794
50.1873,50.2907,0.7348,0.6588
19.5723,20.3081,0.3339,0.3126
21.1172,20.2352,0.4490,0.3115
16.3599,16.6266,0.2708,0.2724
20.6373,21.4064,0.3380,0.3295
39.6260,36.7121,0.4469,0.5093
25.8180,18.5726,0.4849,0.3043
19.5405,19.4120,0.2794,0.2988
33.7334,30.7925,0.5394,0.4272
15.7422,17.4954,0.2732,0.2866
74.9249,68.5037,0.9697,0.8742
54.3869,54.4493,0.7102,0.7132
45.4811,48.7174,0.6820,0.6382
12.7734,14.8191,0.2745,0.2496
21.9943,25.2062,0.3672,0.3657
5.1224,4.4770,0.1169,0.0972
45.6516,46.3765,0.5517,0.6231
65.9344,60.5825,0.7954,0.7936
49.3035,51.2584,0.6333,0.6714
37.5745,42.0270,0.5324,0.5646
52.0035,53.2834,0.6095,0.6980
37.1028,40.5454,0.4987,0.5447
40.9239,43.1895,0.5319,0.5803
34.5778,33.6082,0.5305,0.4663
21.9834,24.4188,0.3266,0.3543
100.9594,90.0006,1.4035,1.1327
79.7160,80.1453,1.0117,1.0087
26.5791,26.7219,0.3434,0.3877
59.6790,44.6862,0.9113,0.6004
62.8689,60.5789,1.0654,0.7731
31.2128,33.3240,0.4562,0.4623
95.6025,81.2536,1.5109,1.0226
15.0771,14.3107,0.3597,0.2411
24.6799,26.2325,0.3691,0.3806
24.1909,25.3276,0.4574,0.3675
58.7330,47.2837,0.8145,0.6353
56.3153,58.9302,0.8028,0.7719
47.4740,52.6592,0.6034,0.6898
33.0918,36.5348,0.3923,0.5069
20.1268,20.3399,0.2850,0.3131
16.7839,17.1960,0.2448,0.2817
72.3216,72.4991,0.8171,0.9252
72.1391,71.3906,1.1672,0.9111
37.9712,35.7595,0.5425,0.4961
54.8897,57.6807,0.8078,0.7556
32.5847,31.2827,0.4142,0.4340
3.3891,4.3369,0.0719,0.0942
77.1471,76.9208,0.9029,0.9681
24.2639,24.0029,0.3541,0.3482
42.2723,41.2343,0.5330,0.5540
52.1291,31.4712,1.0929,0.4366
13.6518,14.6191,0.2999,0.2463
49.6449,52.7877,0.6668,0.6915
17.6481,18.1541,0.2678,0.2974
75.8707,65.9799,0.9327,0.8420
41.0777,39.4019,0.7084,0.5294
41.1258,34.6419,0.7264,0.4806
35.5065,37.6438,0.4845,0.5058
45.2560,45.0075,0.4880,0.6047
64.8347,72.4898,0.7939,0.9251
36.8812,35.4754,0.4741,0.4922
38.9346,41.2816,0.4628,0.5546
33.8701,32.8705,0.5055,0.4560
34.2029,36.9013,0.5520,0.5120
5.1698,5.8222,0.1084,0.1202
59.1613,51.0041,0.8653,0.6681
47.9103,38.7900,0.6172,0.5212
15.0524,14.8661,0.2634,0.2504
29.4601,30.3729,0.3922,0.4214
51.1134,56.9736,0.6018,0.7463
19.5741,21.7384,0.2423,0.3346
33.9208,33.1943,0.3983,0.4605
20.0493,20.4266,0.2945,0.3144
27.7189,29.8882,0.3488,0.4336
33.4350,33.3648,0.4814,0.4629
68.7834,73.4760,1.0491,0.9377
33.8311,38.6187,0.4297,0.5189
36.0569,39.0843,0.4791,0.5251
28.7318,27.9220,0.4193,0.4051
10.5644,8.3274,0.1726,0.1562
50.5967,54.5521,0.5632,0.7146
40.6860,41.3140,0.5477,0.5551
41.7264,37.0694,0.6127,0.5143
14.7566,13.1844,0.2330,0.2221
46.1024,46.2986,0.5076,0.6220
32.9366,33.2509,0.3800,0.4613
32.8205,34.4307,0.5418,0.4777
36.9960,39.7994,0.5541,0.5347
45.6027,43.0374,0.8223,0.5782
24.5532,17.7275,0.2687,0.2904
48.3288,38.8612,0.6065,0.5221
19.4039,19.0874,0.2916,0.2938
6.5364,7.6203,0.1291,0.1504
52.6302,55.1546,0.7691,0.7225
49.6795,53.2676,0.6883,0.6978
112.4545,112.2542,1.7771,1.4229
24.3152,24.7347,0.3695,0.3589
104.7707,97.1984,1.1466,1.2320
32.0755,35.9015,0.4304,0.4981
8.3764,7.9171,0.1620,0.1562
12.5981,12.7363,0.2205,0.2146
12.5579,13.7226,0.2280,0.2312
46.3811,37.1824,0.5714,0.5159
26.4124,28.3850,0.4697,0.4118
39.9465,37.0127,0.4432,0.5135
35.4385,35.0058,0.4654,0.4857
33.7498,30.7823,0.4052,0.4271
15.4656,11.2069,0.2632,0.1996
83.3607,79.9222,1.0526,1.0059
13.8963,13.0570,0.2695,0.2200
25.8292,22.7376,0.4045,0.3500
71.7359,67.7294,1.0984,0.8643
56.9766,60.5782,0.7009,0.7935
110.9174,113.2625,1.3457,1.4356
72.8572,67.4855,1.1750,0.8612
48.9518,52.9727,0.7434,0.6939
39.2582,40.3234,0.5213,0.5418
42.3066,36.6345,0.5642,0.5083
43.0318,41.4995,0.6047,0.5576
41.1909,42.9902,0.5077,0.5776
7.9691,9.8009,0.1441,0.1839
45.9998,42.5724,0.6329,0.5720
11.2677,13.1608,0.1916,0.2217
44.2923,47.2785,0.5040,0.6352
60.4533,66.1477,0.7488,0.8442
50.6613,58.1878,0.6217,0.7622
88.6176,89.1191,1.2398,1.1216
19.9228,21.2473,0.2661,0.3271
31.3933,30.1768,0.4844,0.4187
36.3459,38.6339,0.5587,0.5191
8.8489,9.3612,0.1489,0.1756
57.0541,59.2416,0.7239,0.7760
7.4023,7.1965,0.1550,0.1420
9.8715,8.2972,0.1574,0.1557
72.3086,74.5164,0.8378,0.9510
41.6462,43.3670,0.5215,0.5826
71.2458,74.1055,0.7719,0.9457
48.4792,52.0217,0.5256,0.6814
45.2646,43.4852,0.5771,0.5842
61.8616,52.5555,0.9530,0.6884
30.0325,29.1461,0.3816,0.4229
23.9221,23.5814,0.2895,0.3630
116.0129,118.0755,1.3880,1.4967
82.2269,86.9081,1.0086,1.0938
42.9571,37.5600,0.6222,0.5211
43.0844,43.2448,0.6265,0.5810
65.3552,66.3605,0.7750,0.8469
28.5157,29.8346,0.3631,0.4139
50.5037,50.1419,0.6634,0.6568
31.1288,29.1600,0.4280,0.4231
28.8038,32.3054,0.3306,0.4482
45.7043,51.6077,0.5815,0.6760
30.9586,31.4017,0.3894,0.4357
62.8041,65.4362,0.9664,0.8351
36.8713,37.8910,0.4687,0.5091
34.9543,34.9252,0.5086,0.4845
50.7478,49.7689,0.6112,0.6519
65.4730,70.1149,0.7742,0.8948
48.4131,49.9739,0.7480,0.6546
19.6042,21.2363,0.2874,0.3269
28.1976,29.7472,0.3547,0.4316
21.3737,20.3670,0.2950,0.3135
47.7378,49.0373,0.5530,0.6423
26.3401,29.6108,0.2787,0.4108
18.3548,19.4425,0.2993,0.2993
20.9814,17.9427,0.2687,0.2940
49.3693,54.2806,0.5739,0.7110
26.6340,24.3660,0.3200,0.3535
55.9520,55.9821,0.6593,0.7333
27.3884,31.8191,0.4062,0.4414
68.6995,69.1298,0.9520,0.8822
81.7144,75.2276,0.9385,0.9600
49.5005,49.1378,0.7169,0.6437
37.6230,40.1814,0.4002,0.5398
45.7355,44.9955,0.6270,0.6045
54.2721,54.6116,0.8527,0.7154
15.0852,15.3292,0.2353,0.2511
56.8027,43.6831,0.7145,0.5869
17.5451,19.7354,0.3454,0.3038
23.7723,24.2927,0.3259,0.3524
36.3940,37.2322,0.4351,0.5165
34.9245,31.5789,0.5145,0.4381
18.4830,17.6242,0.2715,0.2887
74.6565,76.0439,0.9658,0.9705
54.9413,49.0565,0.7338,0.6426
60.6838,55.4838,0.9011,0.7268
21.9028,22.7240,0.2939,0.3498
38.8757,39.0141,0.4867,0.5242
92.0668,93.1072,1.1478,1.1718
62.8436,65.0592,0.8331,0.8303
85.9532,74.2140,1.1757,0.9471
85.1751,81.0444,1.2162,1.0200
77.0257,72.5577,1.1915,0.9260
58.8987,50.2975,0.7300,0.6589
22.2494,19.5663,0.2900,0.3012
29.6517,31.9804,0.4696,0.4437
18.2594,19.9558,0.2398,0.3072
50.7612,51.7205,0.5754,0.6775
46.2149,41.5087,0.6725,0.5577
53.6767,52.7459,0.9655,0.6909
46.8661,46.4985,0.6175,0.6247
82.3607,73.2256,0.9119,0.9345
27.2661,29.1468,0.3486,0.4229
30.8519,26.2423,0.4407,0.3807
47.2315,44.9659,0.7432,0.6041
64.2917,58.9989,0.7766,0.7728
34.8292,35.9892,0.4183,0.4993
24.2102,25.0966,0.3488,0.3641
23.9632,22.1304,0.3858,0.3407
29.7392,32.0372,0.3407,0.4445
54.2265,60.4200,0.7417,0.7915
6.8638,7.8893,0.2448,0.1557
26.5348,28.2349,0.3683,0.4096
29.1699,29.8256,0.3559,0.4138
48.2688,50.3884,0.6128,0.6600
66.3628,71.8598,0.7947,0.9171
79.6937,80.5998,1.5597,1.0144
22.1949,23.5148,0.3782,0.3620
19.1451,19.4525,0.2835,0.2994
62.4733,57.6676,0.8137,0.7554
38.0368,36.9580,0.6018,0.5127
7.4805,9.5479,0.1124,0.1791
89.2535,91.9893,0.9991,1.1577
66.6511,44.6159,0.9923,0.5994
9.6323,11.1093,0.1721,0.1979
74.9028,72.3987,0.9559,0.9239
35.0959,35.8136,0.4668,0.4969
6.9490,7.9335,0.1630,0.1566
33.9120,37.2313,0.3848,0.5165
36.4428,37.4690,0.4817,0.5198
29.2735,33.0763,0.3747,0.4589
107.6690,109.3496,1.1779,1.3861
72.6325,74.5998,0.9214,0.9520
16.3023,14.5311,0.2379,0.2448
65.4705,63.6714,0.6641,0.8126
15.0366,13.0329,0.2690,0.2196
50.9384,53.1985,0.6496,0.6969
75.0660,80.7170,0.9101,1.0159
10.1914,12.1212,0.1836,0.2159
13.6292,12.1188,0.1908,0.2042
35.4211,36.0929,0.7241,0.5007
35.5811,38.4615,0.4518,0.5167
112.4686,114.3004,1.3623,1.4488
49.2178,52.9278,0.7130,0.6933
56.8888,61.7096,0.6717,0.7875
70.6058,75.2945,0.9251,0.9609
63.1743,58.7703,0.7797,0.7698
63.7801,70.4049,0.8532,0.8985
27.2943,27.4914,0.3719,0.3989
0.3748,0.2189,0.0093,0.0109
31.6523,33.4973,0.4254,0.4647
19.0075,19.8605,0.2894,0.3057
25.1168,28.3163,0.2908,0.4108
50.4931,42.2849,0.7343,0.5681
28.4715,23.6939,0.3623,0.3647
66.7491,69.3277,0.9427,0.8847
24.6828,24.9852,0.4224,0.3625
30.6049,31.9584,0.4882,0.4434
91.3239,77.1882,1.2779,0.9715
10.4312,11.6329,0.1763,0.2072
3.2058,3.7348,0.0638,0.0884
39.5966,43.2124,0.5798,0.5806
25.3549,26.2321,0.3311,0.3806
15.2645,15.5180,0.2699,0.2542
14.0179,16.4868,0.2703,0.2701
24.0797,26.8387,0.3633,0.3894
48.5273,51.9493,0.6622,0.6805


==> data_routing_sydney_cal.csv <==
d_euc_center,circuity_mean,circuity_std,speed_mean,speed_std,n
0.1126,1.0000,0.1000,20.0000,5.0000,0
0.1429,1.0000,0.1000,20.0000,5.0000,0
0.1814,1.0000,0.1000,20.0000,5.0000,0
0.2302,1.0000,0.1000,20.0000,5.0000,0
0.2921,1.0000,0.1000,20.0000,5.0000,0
0.3707,1.0000,0.1000,20.0000,5.0000,0
0.4703,1.0000,0.1000,20.0000,5.0000,0
0.5968,1.0000,0.1000,20.0000,5.0000,0
0.7574,2.1938,0.9808,53.8927,3.6149,5
0.9611,2.1348,0.5342,53.7233,4.7895,6
1.2196,1.6487,0.8082,51.9877,2.8367,12
1.5476,1.9577,1.5874,53.7249,5.3906,21
1.9638,1.5073,0.4661,52.0512,4.6552,30
2.4920,1.4735,0.2549,53.7559,4.6355,52
3.1623,1.4744,0.4201,55.8888,6.1323,61
4.0128,1.4922,0.4781,55.9848,5.9253,86
5.0921,1.4098,0.2788,57.4468,5.9141,162
6.4617,1.3801,0.2604,58.4307,5.1932,235
8.1996,1.3464,0.2130,60.7113,5.5084,344
10.4050,1.3300,0.1961,62.8041,6.0453,519
13.2035,1.3032,0.1804,64.2347,6.3097,714
16.7547,1.2883,0.1769,66.3937,6.2655,1013
21.2611,1.2768,0.1812,68.5647,6.5616,1425
26.9795,1.2455,0.1196,71.2911,6.7136,1605
34.2360,1.2278,0.0913,73.9462,6.2877,1769
43.4441,1.2131,0.0841,75.3598,5.7070,1243
55.1289,1.2161,0.0942,76.2237,4.7664,514
69.9564,1.2294,0.0759,77.2466,2.9381,141
88.7720,1.2106,0.0530,78.2487,2.0377,35


==> data_routing_sydney_fit.csv <==
d_road_actual,d_road_pred,t_travel_actual,t_travel_pred
20.9347,23.2328,0.3641,0.3499
66.6797,58.9120,0.9028,0.7817
30.4816,29.9676,0.4612,0.4371
17.4759,18.4362,0.2946,0.2870
60.5697,53.9599,0.7249,0.7160
54.5855,57.0848,0.6612,0.7575
17.9928,20.2398,0.2892,0.3048
62.9763,70.5519,0.7490,0.9256
23.3043,21.4455,0.3743,0.3230
34.9671,37.6881,0.5109,0.5287
33.7369,33.8270,0.5115,0.4745
27.5168,26.1053,0.4382,0.3807
12.0523,11.0099,0.2099,0.1813
33.2727,30.8750,0.5644,0.4331
37.3594,40.5279,0.5499,0.5481
13.4947,14.8953,0.2284,0.2372
36.6611,37.4714,0.5798,0.5256
21.7063,21.8688,0.3478,0.3294
29.5002,30.0923,0.4857,0.4221
31.9223,31.5358,0.5290,0.4424
38.6538,37.0950,0.5272,0.5203
12.9382,13.5049,0.1801,0.2150
9.5936,9.6306,0.1659,0.1648
43.0351,47.8758,0.5978,0.6353
16.2795,15.7648,0.2400,0.2454
102.5095,107.8561,1.2918,1.3784
18.2592,18.6307,0.2602,0.2900
30.1715,31.6084,0.4090,0.4434
43.5260,46.8474,0.5782,0.6335
45.8659,46.7839,0.6010,0.6208
30.8354,32.2035,0.4921,0.4517
57.7333,55.1556,0.7115,0.7319
22.9170,21.7160,0.2956,0.3271
42.6596,43.4616,0.5698,0.5877
11.1385,11.5955,0.2137,0.1910
11.1974,12.9345,0.1927,0.2059
9.0138,9.6691,0.1623,0.1655
52.1603,46.4799,0.6963,0.6286
12.7156,13.8073,0.1774,0.2198
68.5734,74.8251,0.8024,0.9817
39.0582,37.8475,0.5830,0.5118
30.8981,31.1890,0.4264,0.4375
38.6538,38.2802,0.4557,0.5177
59.4911,63.2181,0.7704,0.8294
48.9708,51.2058,0.6064,0.6795
13.2593,14.0910,0.2271,0.2244
17.9834,17.4989,0.2788,0.2724
9.7153,11.0424,0.1990,0.1819
34.6737,37.1963,0.4606,0.5218
28.6047,31.5641,0.4600,0.4427
12.6178,13.7925,0.2056,0.2196
20.4785,17.9489,0.2571,0.2794
37.3461,39.5967,0.5167,0.5355
43.5218,48.4050,0.5473,0.6423
26.8052,27.4178,0.4390,0.3999
16.8035,15.4008,0.2770,0.2452
41.2462,45.6343,0.5240,0.6171
29.4136,32.2662,0.4347,0.4526
34.2053,35.3527,0.4967,0.4959
33.8681,34.5655,0.5136,0.4849
25.8994,24.3071,0.3522,0.3545
4.5349,5.6195,0.0810,0.1004
68.2401,65.5566,0.9868,0.8601
13.4621,12.6749,0.2348,0.2018
30.8957,32.2839,0.5055,0.4528
62.8225,55.4142,0.8119,0.7353
21.3654,22.0410,0.3192,0.3320
36.4752,36.9193,0.5306,0.5179
56.7863,60.5381,0.6898,0.7942
51.0051,50.7053,0.7547,0.6728
37.3905,38.6718,0.5839,0.5230
32.9242,34.8982,0.4930,0.4895
13.0382,10.4815,0.2426,0.1726
5.4610,5.7403,0.1061,0.1025
22.0023,21.2549,0.3589,0.3201
34.9140,37.6138,0.5453,0.5087
51.1098,50.9839,0.5963,0.6765
25.8962,27.5929,0.4475,0.4024
37.6453,37.5316,0.5630,0.5265
41.2036,41.2558,0.4658,0.5579
28.6190,26.7858,0.4639,0.3907
24.3142,25.0739,0.3742,0.3657
37.2628,37.7888,0.5549,0.5110
29.6595,30.9154,0.4377,0.4337
22.8338,23.4835,0.3397,0.3537
23.5162,23.6308,0.3368,0.3559
36.7384,37.2876,0.5161,0.5230
10.1626,10.7390,0.1553,0.1769
6.3737,7.0168,0.1205,0.1221
35.7167,23.5905,0.5910,0.3553
31.4821,32.8181,0.5015,0.4603
31.3464,32.9269,0.4422,0.4619
40.2173,43.8675,0.5391,0.5932
24.1362,24.2470,0.3638,0.3536
46.0938,44.5681,0.6740,0.6027
30.9132,31.1232,0.4823,0.4366
7.3562,7.4616,0.1300,0.1299
53.9522,61.3956,0.5918,0.8055
47.6252,47.2256,0.6493,0.6386
85.6125,89.9316,1.0399,1.1642
53.4272,51.4331,0.7384,0.6825
71.1423,69.1609,0.9801,0.9073
35.0576,35.8012,0.4793,0.5022
23.6729,20.9350,0.3245,0.3153
52.6674,52.0799,0.6366,0.6911
5.8591,6.6344,0.0908,0.1155
32.3773,33.2949,0.4746,0.4670
50.9854,57.2681,0.5930,0.7599
28.8352,19.7131,0.3723,0.2969
13.3385,12.7604,0.2348,0.2032
18.3525,18.8657,0.2874,0.2937
63.8604,65.7434,0.8584,0.8625
16.6780,16.8233,0.2840,0.2619
4.1167,4.1259,0.0761,0.0768
38.6936,42.0931,0.5213,0.5692
18.5224,16.4623,0.2856,0.2563
13.0502,14.3599,0.2269,0.2286
35.5312,36.2020,0.5466,0.5078
26.7990,26.6123,0.3552,0.3881
24.9430,23.3978,0.4201,0.3524
23.7343,26.3580,0.3491,0.3844
27.0756,29.3110,0.4347,0.4275
26.0039,23.4590,0.3712,0.3533
37.2681,39.5528,0.4617,0.5349
41.0794,42.7231,0.5116,0.5778
35.0046,35.6809,0.4922,0.5005
22.2401,21.6277,0.3115,0.3257
38.4743,36.2621,0.5464,0.5086
48.8461,31.7102,0.5863,0.4448
38.8061,41.8079,0.5332,0.5654
16.0412,15.9663,0.2453,0.2486
50.2027,56.0813,0.6405,0.7442
61.8980,59.8650,0.8244,0.7854
53.5429,55.7478,0.7131,0.7398
22.6110,23.0642,0.3668,0.3474
23.7576,21.4541,0.3772,0.3231
30.9732,30.0572,0.4637,0.4216
19.1202,21.2904,0.2632,0.3207
51.9291,49.0119,0.7178,0.6504
49.8505,35.5874,0.5645,0.4992
10.4273,12.4229,0.1706,0.2046
15.5804,18.0667,0.2883,0.2813
30.0234,32.4752,0.4171,0.4555
32.7500,22.5422,0.4493,0.3395
24.4493,27.4609,0.3602,0.4005
9.4978,10.9437,0.1603,0.1803
10.0176,6.0165,0.1664,0.1075
25.3664,24.4127,0.3947,0.3561
18.6109,16.9058,0.3101,0.2632
37.1659,37.4706,0.4686,0.5256
11.9969,13.5100,0.2115,0.2151
11.4891,8.5343,0.1949,0.1461
28.3601,26.8143,0.4550,0.3911
51.6258,38.6806,0.7844,0.5231
48.8425,47.8208,0.7007,0.6346
40.6534,42.8938,0.5433,0.5801
36.7701,30.3723,0.5171,0.4260
27.7956,29.2851,0.4213,0.4271
14.5104,12.3522,0.2321,0.2035
47.5997,48.0077,0.6942,0.6370
44.4074,33.2483,0.5236,0.4664
1.5974,1.8711,0.0321,0.0360
27.7430,29.0880,0.3887,0.4242
50.2711,48.6882,0.6880,0.6461
49.4130,46.0097,0.6481,0.6222
46.4495,44.3355,0.6515,0.5996
54.0840,48.0284,0.8039,0.6373
56.5999,59.9107,0.7995,0.7860
34.5406,37.1781,0.4235,0.5215
41.5296,41.0560,0.6058,0.5552
14.4804,15.5091,0.2302,0.2469
44.7026,42.4547,0.6693,0.5741
13.6499,14.3651,0.2375,0.2287
32.2097,33.7727,0.4800,0.4737
5.2744,6.4364,0.0962,0.1120
28.5995,31.1438,0.4457,0.4369
31.7265,31.1410,0.4936,0.4368
32.9781,33.7754,0.4591,0.4738
42.6133,40.1392,0.5570,0.5428
33.1198,33.9619,0.5270,0.4764
24.5175,26.9903,0.3717,0.3936
22.0844,23.7116,0.3579,0.3571
54.2141,53.3641,0.7172,0.7081
41.5543,38.6183,0.5083,0.5222
34.2036,30.1060,0.4729,0.4391
37.9761,41.0721,0.4821,0.5554
49.8581,48.0322,0.6734,0.6374
23.5407,25.3176,0.3976,0.3693
63.2502,62.1232,0.8668,0.8150
56.8985,60.2022,0.7648,0.7898
45.9334,45.9047,0.6694,0.6208
38.3796,42.5253,0.4947,0.5751
37.7471,38.6141,0.5818,0.5222
49.7340,53.0958,0.6717,0.7046
29.2603,28.4490,0.4371,0.4149
16.1574,17.1057,0.2898,0.2663
44.3736,46.7490,0.5955,0.6322
31.4763,30.1962,0.4668,0.4236
45.5488,43.4565,0.6281,0.5877
11.2416,11.4894,0.1981,0.1892
14.8979,13.5970,0.2538,0.2165
20.6138,21.6016,0.2600,0.3254
35.2014,36.4503,0.5090,0.5113
22.4651,24.8220,0.3439,0.3620
8.2130,9.6095,0.1598,0.1645
30.8022,29.8679,0.4142,0.4190
41.4751,44.4068,0.5479,0.6005
8.8256,7.7696,0.1709,0.1352
30.0155,30.4530,0.4934,0.4441
23.1566,26.0365,0.3990,0.3797
23.5491,23.0977,0.3426,0.3479
38.0903,41.6195,0.4948,0.5628
34.7340,37.3382,0.4794,0.5049
19.2764,19.2859,0.3098,0.3002
33.9765,35.8813,0.3700,0.5033
60.2391,68.2232,0.7488,0.8950
23.0977,23.8044,0.3263,0.3585
40.3271,43.3176,0.5600,0.5858
13.9798,12.5947,0.2370,0.2005
46.1403,41.7754,0.7026,0.5649
27.3036,27.9223,0.4204,0.4072
31.1659,33.9321,0.4390,0.4760
22.2942,22.7562,0.3540,0.3427
32.7363,35.0700,0.4512,0.4919
68.0406,54.7325,0.9208,0.7263
33.1793,33.4276,0.3816,0.4689
3.7043,4.5597,0.0659,0.0816
31.5607,33.5107,0.5038,0.4701
39.8909,42.4088,0.5238,0.5735
35.1237,30.9554,0.5755,0.4342
37.9530,37.8739,0.5806,0.5122
49.2461,51.5100,0.7149,0.6835
23.2330,23.9062,0.3537,0.3601
62.8035,51.1059,0.8840,0.6782
14.0841,13.1622,0.2436,0.2096
43.0414,44.0360,0.6116,0.5955
51.6662,50.8332,0.6006,0.6745
54.1758,53.9041,0.7426,0.7153
11.3339,11.2955,0.1833,0.1861
8.8932,9.2903,0.1519,0.1590
28.7358,31.1933,0.4719,0.4375
19.7695,20.8484,0.3293,0.3140
16.3401,15.4647,0.2682,0.2462
41.6345,41.2893,0.6594,0.5584
24.1482,21.7504,0.3873,0.3276
20.1345,20.0775,0.3259,0.3024
13.2321,12.1965,0.2180,0.2009
29.3583,29.9560,0.4665,0.4369
44.6099,48.4925,0.5350,0.6435
18.2085,16.6312,0.3045,0.2589
71.9781,66.0581,0.9276,0.8666
28.2920,28.4444,0.4215,0.4149
47.3062,47.0235,0.7436,0.6359
22.0895,20.5100,0.3172,0.3089
26.0324,27.4577,0.3839,0.4005
11.9187,12.8749,0.1772,0.2050
16.2543,18.3094,0.2913,0.2850
42.4303,43.7406,0.5226,0.5915
40.9180,46.1964,0.5345,0.6247
20.5824,21.9190,0.3194,0.3301
24.8358,27.9975,0.3080,0.4083
29.4115,29.7247,0.3942,0.4335
27.5524,28.4951,0.3749,0.4156
43.6889,44.7863,0.5771,0.6057
32.8784,33.3326,0.3980,0.4676
34.3730,36.4418,0.4813,0.5112
15.1793,14.8142,0.2342,0.2359
41.7392,39.9286,0.5864,0.5400
35.2405,37.9922,0.5002,0.5138
11.4214,10.7959,0.1964,0.1778
28.6547,30.1455,0.4443,0.4229
13.8532,12.0214,0.2100,0.1980
10.8790,12.7222,0.1828,0.2026
41.9157,44.1017,0.6088,0.5964
31.2618,33.1737,0.4581,0.4653
45.5974,47.6367,0.6357,0.6321
58.1313,62.2052,0.7830,0.8161
25.6764,24.4731,0.4382,0.3569
73.5762,58.2856,0.9337,0.7734
90.3217,92.4852,1.1331,1.1973
5.1851,6.0897,0.1024,0.1088
32.0421,32.0402,0.4465,0.4494
72.4957,68.6387,0.9375,0.9005
41.3031,43.3944,0.5390,0.5868
36.6550,36.2056,0.5545,0.5079
29.0289,29.2598,0.3894,0.4267
31.2802,30.2032,0.4291,0.4237
27.9330,28.6480,0.4466,0.4178
43.2915,41.0211,0.5180,0.5547
29.8151,31.0454,0.3759,0.4355
26.9572,29.1863,0.3839,0.4257
33.0198,30.5462,0.5233,0.4285
47.6771,44.9505,0.7570,0.6079
1.9323,1.8066,0.0374,0.0348
78.5748,85.0780,1.0433,1.1014
25.4397,26.8034,0.4353,0.3909
31.9543,33.0508,0.4947,0.4636
31.8764,29.7617,0.5061,0.4341
21.9143,22.9524,0.3176,0.3457
43.5635,42.0907,0.6050,0.5692


==> data_routing_toronto_cal.csv <==
d_euc_center,circuity_mean,circuity_std,speed_mean,speed_std,n
0.1126,1.0000,0.1000,20.0000,5.0000,0
0.1429,1.0000,0.1000,20.0000,5.0000,0
0.1814,1.0000,0.1000,20.0000,5.0000,0
0.2302,1.0000,0.1000,20.0000,5.0000,0
0.2921,1.0000,0.1000,20.0000,5.0000,0
0.3707,1.0000,0.1000,20.0000,5.0000,0
0.4703,1.9459,0.7837,38.0478,4.1990,6
0.5968,1.4523,0.2732,39.4545,4.7883,14
0.7574,1.3784,0.1761,38.2025,5.4922,16
0.9611,1.5240,0.4551,41.4439,6.8787,17
1.2196,1.6401,0.6763,41.5044,5.5748,31
1.5476,1.4747,0.3853,42.9181,5.4811,64
1.9638,1.4536,0.4321,44.4488,7.6674,114
2.4920,1.3637,0.2066,45.4818,5.9462,123
3.1623,1.3220,0.1739,48.0908,7.5912,204
4.0128,1.3228,0.1540,48.4537,7.8592,307
5.0921,1.2891,0.1601,50.0865,8.2556,480
6.4617,1.2654,0.1198,51.0531,8.5399,757
8.1996,1.2409,0.1081,53.8011,9.0115,1020
10.4050,1.2200,0.0965,56.0870,9.5117,1318
13.2035,1.2080,0.0931,59.6255,9.9362,1571
16.7547,1.1957,0.0853,63.6166,9.7889,1618
21.2611,1.1729,0.0733,68.5019,9.2633,1288
26.9795,1.1479,0.0650,73.7323,8.7106,729
34.2360,1.1219,0.0530,79.0750,7.6382,310
43.4441,1.1219,0.0530,79.0750,7.6382,0
55.1289,1.1219,0.0530,79.0750,7.6382,0
69.9564,1.1219,0.0530,79.0750,7.6382,0
88.7720,1.1219,0.0530,79.0750,7.6382,0


==> data_routing_toronto_fit.csv <==
d_road_actual,d_road_pred,t_travel_actual,t_travel_pred
26.6543,25.6748,0.4155,0.3748
6.6999,7.5610,0.1134,0.1481
9.1111,8.3590,0.1415,0.1637
16.4724,16.0807,0.2606,0.2697
11.4534,12.0769,0.2207,0.2153
7.5212,7.0624,0.1188,0.1410
8.8179,7.5244,0.1803,0.1474
3.4501,1.1206,0.0822,0.0293
17.1261,14.9259,0.2926,0.2503
40.0012,40.5622,0.4473,0.5130
17.3107,17.9492,0.2602,0.3010
35.1640,37.0355,0.4422,0.4684
5.9341,6.3745,0.1098,0.1273
31.2271,28.9536,0.4562,0.3927
11.2559,12.8274,0.2059,0.2287
18.2333,17.6310,0.2688,0.2957
25.8795,25.6889,0.4629,0.3750
17.4299,17.9861,0.2692,0.2827
12.6334,13.9851,0.2539,0.2493
0.4829,0.3876,0.0154,0.0194
13.1148,14.6002,0.2636,0.2449
20.5451,20.6558,0.3411,0.3247
10.3855,9.6919,0.1418,0.1801
36.9060,37.9624,0.5521,0.4801
18.3025,20.8798,0.3647,0.3282
18.4615,17.9123,0.2882,0.3004
18.7381,21.9360,0.3543,0.3448
10.3827,9.1838,0.2087,0.1799
26.0473,25.1127,0.3730,0.3666
35.1856,37.9121,0.5169,0.4794
6.1672,5.9746,0.1332,0.1193
12.9418,12.4852,0.1735,0.2226
9.3492,9.7775,0.1844,0.1817
7.0097,6.0382,0.1843,0.1206
8.8497,9.1875,0.2101,0.1800
18.7166,20.5486,0.3200,0.3230
10.1686,10.0418,0.1819,0.1866
7.7673,7.7234,0.1821,0.1513
24.1817,27.1596,0.2648,0.3965
13.2948,12.4282,0.2331,0.2216
11.2834,13.1871,0.2456,0.2351
22.7470,22.1447,0.3152,0.3481
7.9056,6.8112,0.1537,0.1360
19.6685,19.1893,0.3238,0.3016
9.0629,9.0824,0.1928,0.1688
4.3859,4.4749,0.0934,0.0931
4.3706,4.3784,0.0915,0.0910
9.9448,9.6565,0.2354,0.1795
3.6857,3.7250,0.0709,0.0819
18.8071,19.4617,0.2478,0.3059
40.9571,38.8401,0.4710,0.4912
8.7047,8.3084,0.1591,0.1627
11.1758,12.0068,0.2122,0.2141
18.2125,19.7134,0.3048,0.3099
28.9902,26.4081,0.3754,0.3855
4.0538,4.1708,0.0879,0.0867
20.3234,19.9459,0.3360,0.3135
16.6999,17.7579,0.3132,0.2978
22.8348,22.3129,0.3169,0.3257
7.1872,7.9905,0.1559,0.1565
20.5016,20.3483,0.3033,0.3199
11.2379,10.7587,0.1740,0.2000
3.3564,3.2924,0.0802,0.0724
29.1866,28.9800,0.3547,0.3930
25.0883,23.3936,0.3507,0.3415
10.9307,10.4885,0.2041,0.1949
17.9084,17.9627,0.3246,0.3013
7.5627,8.6302,0.1486,0.1690
8.7061,7.9810,0.1748,0.1563
15.0971,16.3241,0.2954,0.2738
17.7573,19.5578,0.3115,0.3074
21.2296,21.4988,0.3590,0.3379
17.1267,18.4233,0.2994,0.2896
11.1494,11.3684,0.1492,0.2027
24.0815,23.7030,0.3753,0.3460
37.4356,39.0585,0.4584,0.4939
8.9141,10.1181,0.1589,0.1881
13.6097,12.8732,0.2278,0.2295
37.7286,34.8911,0.4926,0.4412
22.3417,24.2594,0.4534,0.3541
6.2664,6.9422,0.1413,0.1386
9.9613,9.5686,0.2271,0.1779
8.2791,6.7319,0.1786,0.1344
7.7462,7.6688,0.0950,0.1502
25.6664,25.7743,0.4499,0.3763
9.6908,8.2529,0.1502,0.1617
15.1894,15.5304,0.2828,0.2605
15.9037,15.1037,0.3359,0.2533
20.3725,21.5843,0.2779,0.3393
38.3148,39.9172,0.4363,0.5048
14.5537,15.1398,0.3231,0.2539
7.7207,8.4243,0.1860,0.1650
29.2645,30.0503,0.4642,0.4076
10.9893,9.7934,0.1894,0.1820
12.3699,13.6262,0.2199,0.2429
24.9340,23.2240,0.3648,0.3390
24.9232,23.7558,0.4552,0.3468
12.1128,10.9351,0.2091,0.2032
32.2237,29.1905,0.4917,0.3959
4.0679,4.5605,0.1030,0.0948
4.2241,2.9140,0.0822,0.0656
4.7914,4.9806,0.1096,0.1028
12.0161,12.3534,0.2740,0.2203
23.9486,27.1573,0.4237,0.3964
25.5534,25.9679,0.3387,0.3791
16.7004,17.1331,0.3377,0.2873
21.3532,20.5790,0.3864,0.3235
5.4086,6.3854,0.0986,0.1275
21.4189,22.5460,0.2773,0.3544
11.6652,10.4868,0.1710,0.1949
12.5842,11.7482,0.2164,0.2095
16.6837,15.8608,0.3866,0.2660
23.6904,25.9079,0.3577,0.3782
30.7869,31.1783,0.4129,0.4229
18.7255,17.7516,0.2580,0.2977
10.0089,9.8387,0.1771,0.1829
21.6633,19.5245,0.3681,0.3069
22.2842,21.4035,0.3434,0.3364
14.8703,15.9815,0.2878,0.2680
12.8566,12.6249,0.1848,0.2251
15.6688,16.2320,0.2994,0.2722
12.9044,13.5091,0.2577,0.2409
18.2850,17.7890,0.3528,0.2796
14.4863,17.1484,0.2208,0.2876
2.7141,3.2849,0.0811,0.0722
20.4575,18.3208,0.3695,0.2880
25.6968,26.9357,0.4430,0.3932
23.6362,25.1271,0.3531,0.3668
24.0387,24.1969,0.3590,0.3532
9.0051,9.6623,0.1119,0.1796
33.9184,32.7342,0.4898,0.4440
3.3382,3.5016,0.0700,0.0770
21.0302,19.2032,0.4159,0.3019
24.9888,26.7834,0.3144,0.3910
4.9703,4.8232,0.1231,0.0995
14.6518,15.7934,0.3125,0.2649
12.8847,14.3304,0.2356,0.2403
10.2391,10.4955,0.2084,0.1951
27.2966,25.2552,0.4288,0.3687
5.1011,3.7643,0.1001,0.0783
8.8599,8.9601,0.1609,0.1755
15.9965,15.2309,0.3598,0.2554
3.1769,3.2817,0.0605,0.0722
12.4738,13.0011,0.2532,0.2318
30.3048,32.1288,0.4211,0.4357
12.4769,14.1573,0.2298,0.2524
37.8136,35.5768,0.4148,0.4499
4.7302,5.1325,0.0966,0.1059
6.2677,6.2534,0.1356,0.1249
25.8408,23.9951,0.3502,0.3503
31.1481,29.4170,0.4265,0.3990
28.9569,30.5990,0.3588,0.4150
9.7403,9.6388,0.2278,0.1792
19.3960,21.6157,0.3359,0.3398
25.7932,27.0930,0.4354,0.3955
12.6522,11.6829,0.1920,0.2083
29.1119,27.9982,0.3643,0.3797
13.1680,12.3406,0.2584,0.2200
12.2470,11.9639,0.2131,0.2133
16.5276,16.4740,0.2279,0.2763
15.7410,16.0775,0.2199,0.2696
23.7098,22.3046,0.3906,0.3506
11.8918,12.9728,0.2153,0.2313
12.4165,13.1247,0.1653,0.2340
31.1233,28.7313,0.4061,0.3897
18.6358,18.7660,0.3273,0.2950
27.0462,25.8398,0.3884,0.3772
24.7673,25.0452,0.3815,0.3656
28.9545,27.9298,0.3947,0.4077
14.2202,12.6837,0.2271,0.2261
4.6254,3.7682,0.0941,0.0784
8.1998,8.0867,0.1440,0.1584
16.8095,14.7222,0.2639,0.2469
11.9164,11.8992,0.2029,0.2122
11.7499,11.8379,0.2159,0.2111
9.6105,9.4873,0.1485,0.1763
21.3505,22.6707,0.3452,0.3310
2.1766,2.7410,0.0567,0.0617
21.5867,21.5542,0.2936,0.3388
10.2655,9.4069,0.1659,0.1748
26.1581,28.2535,0.3917,0.3832
8.2164,8.5960,0.1379,0.1684
14.0106,14.5341,0.2955,0.2438
7.7411,6.7628,0.1368,0.1350
11.2109,11.2567,0.2203,0.2092
38.1056,37.9996,0.4692,0.4806
5.3452,6.2998,0.1080,0.1258
12.3284,12.1136,0.2347,0.2160
14.2206,14.4164,0.2301,0.2418
30.5065,31.3750,0.4269,0.4255
23.6616,22.3632,0.3139,0.3265
4.3580,3.8232,0.1052,0.0841
9.8740,9.1730,0.1886,0.1797
4.6387,5.5825,0.0848,0.1152
15.2896,14.2484,0.2656,0.2390
20.0431,22.2930,0.3646,0.3504
4.1502,3.9499,0.0727,0.0821
21.0502,20.9386,0.2996,0.3291
10.5758,10.5263,0.2414,0.1957
29.9407,29.5386,0.3824,0.4006
9.8532,9.3978,0.1720,0.1747
15.1130,14.2078,0.2325,0.2383
11.6056,12.7616,0.2720,0.2275
26.3193,24.5511,0.3884,0.3584
24.9189,26.9476,0.2715,0.3934
24.2833,25.4251,0.3708,0.3712
16.7449,18.5116,0.3217,0.2910
8.4884,8.6109,0.1314,0.1687
9.6951,9.4037,0.1720,0.1748
21.7111,23.4909,0.3692,0.3429
19.7949,19.6140,0.2987,0.3083
20.5975,22.0853,0.2726,0.3472
8.5278,7.3676,0.1697,0.1443
20.8148,22.0358,0.2702,0.3464
24.8612,22.5649,0.3136,0.3294
18.1518,19.4043,0.3852,0.3050
8.3529,8.4115,0.1720,0.1648
6.7389,6.7184,0.1292,0.1341
22.4980,21.2464,0.4309,0.3340
5.3984,4.7654,0.1124,0.0984
14.5313,15.3786,0.2022,0.2579
12.7012,12.5901,0.2484,0.2245
25.2887,27.5104,0.4931,0.4016
0.1142,0.1142,0.0019,0.0057
8.5414,8.1227,0.1359,0.1591
31.3230,30.2838,0.4925,0.4107
7.6990,7.8249,0.1421,0.1533
31.6255,29.8851,0.4516,0.4053
15.2840,14.0335,0.3093,0.2502
18.4470,17.1806,0.2681,0.2881
11.2616,11.7936,0.2406,0.2103
38.7117,40.9958,0.4052,0.5184
12.1455,11.2745,0.1799,0.2010
22.1465,20.8191,0.2603,0.3273
10.7403,10.4961,0.1326,0.1951
26.4161,25.1260,0.3419,0.3668
7.4777,7.0883,0.1349,0.1415
8.7314,9.7865,0.1672,0.1819
16.7480,15.6931,0.2378,0.2632
32.1669,29.4133,0.3735,0.3989
11.9343,12.8312,0.1607,0.2288
27.7139,27.5387,0.4352,0.3735
12.3471,11.6916,0.1813,0.2085
10.6362,11.3017,0.2050,0.2101
24.3762,26.9034,0.3095,0.3927
23.5852,24.4702,0.2927,0.3572
40.0296,41.5318,0.5491,0.5252
8.9508,10.0905,0.2114,0.1876
32.1513,31.4518,0.4893,0.4266
3.4974,3.6563,0.0766,0.0804
25.6507,24.4829,0.3691,0.3574
38.6183,34.4691,0.5270,0.4675
12.8300,9.0410,0.2586,0.1680
15.7895,18.4100,0.3558,0.2894
11.3273,10.1872,0.1746,0.1893
11.3920,12.7598,0.2355,0.2275
15.8263,15.9564,0.3107,0.2676
22.6528,19.7232,0.3841,0.3100
7.3409,6.5421,0.1182,0.1306
29.3470,27.7690,0.3939,0.3766
7.9630,9.1857,0.1793,0.1799
16.8363,15.8847,0.3349,0.2664
9.2063,9.7499,0.1766,0.1812
23.0904,23.5013,0.3294,0.3431
17.7682,17.6286,0.3308,0.2957
14.8342,16.2555,0.2162,0.2726
3.6305,3.0731,0.1004,0.0676
19.0787,17.1813,0.2998,0.2882
27.1888,26.9136,0.4760,0.3929
11.2499,11.3769,0.1956,0.2028
20.7750,19.9810,0.2919,0.3141
6.9870,6.7531,0.1181,0.1348
6.7981,6.2391,0.1240,0.1246
15.4901,14.6318,0.2742,0.2454
12.3492,11.8050,0.1638,0.2105
8.7912,8.5476,0.1458,0.1674
33.4743,31.3098,0.4480,0.4246
17.5242,16.1986,0.3194,0.2717
19.2260,19.1941,0.2498,0.3017
0.6559,0.9254,0.0172,0.0243
14.2833,13.0068,0.2739,0.2319
12.0352,13.6391,0.2461,0.2432
26.6539,26.8426,0.4338,0.3919
11.5730,12.8212,0.2342,0.2286
16.7349,16.0606,0.2066,0.2694
28.9057,27.5607,0.4107,0.4023
22.2811,24.4234,0.3599,0.3565
21.2389,19.0228,0.3522,0.2990
22.0893,21.0493,0.2759,0.3309
2.1584,2.6764,0.0477,0.0602
19.8719,18.5783,0.2566,0.2920
8.7730,8.8543,0.1390,0.1734
6.0953,3.7295,0.1192,0.0820
18.8936,17.8990,0.3094,0.2814
26.5084,27.4261,0.4670,0.4004
18.6575,18.0540,0.2675,0.2838
4.3441,4.8761,0.0812,0.1006
25.7897,28.2507,0.4164,0.3832
33.4486,29.6923,0.4168,0.4027
24.3577,25.6814,0.4672,0.3749

